Automated categorization of pre-trained models for software engineering: A case study with a Hugging Face dataset

Software engineering (SE) activities have been revolutionized by the advent of pre-trained models (PTMs), defined as large machine learning (ML) models that can be fine-tuned to perform specific SE tasks. However, users with limited expertise may need help to select the appropriate model for their current task. To tackle the issue, the Hugging Face (HF) platform simplifies the use of PTMs by collecting, storing, and curating several models. Nevertheless, the platform currently lacks a comprehensive categorization of PTMs designed specifically for SE, i.e., the existing tags are more suited to generic ML categories. This paper introduces an approach to address this gap by enabling the automatic classification of PTMs for SE tasks. First, we utilize a public dump of HF to extract PTMs information, including model documentation and associated tags. Then, we employ a semi-automated method to identify SE tasks and their corresponding PTMs from existing literature. The approach involves creating an initial mapping between HF tags and specific SE tasks, using a similarity-based strategy to identify PTMs with relevant tags. The evaluation shows that model cards are informative enough to classify PTMs considering the pipeline tag. Moreover, we provide a mapping between SE tasks and stored PTMs by relying on model names.

==> Abstract.txt <==
Towards automatically categorizing pre-trained models in software engineering: A case study with a Hugging Face dataset

Traditional software engineering (SE) activities have been revolutionized by the advent of pre-trained models (PTMs), defined as large machine learning models that can be fine-tuned to perform specific SE tasks. However, users with limited expertise in this field may face difficulties in selecting the appropriate model for their current task. To address this issue, the Hugging Face (HF) platform has been developed to simplify the use of PTMs by collecting, storing, and curating several models. However, a detailed categorization of PTMs specifically tailored to software engineering is still missing in the platform, as the existing tags are more oriented towards generic machine learning (ML) categories.

This paper introduces a preliminary approach to address this gap by enabling the automatic classification of PTMs in the context of SE tasks. First, we utilize a publicly available dump of HF to extract PTM-related information, including model documentation and associated tags. Subsequently, we employ a semi-automated method to extract SE tasks and their corresponding PTMs from existing literature. The proposed approach involves creating an initial mapping between HF tags and specific SE tasks, using a similarity-based strategy to identify PTMs with relevant tags. The preliminary evaluation shows that HF model cards are informative enough to classify PTMs considering the pipeline tag. In addition, we provide an initial mapping between SE tasks and stored PTMs on HF by relying on the model names even though an in-depth analysis is required to confirm that our approach can be used in practice.

